Migrate when necessary: toward partitioned reclaiming for soft real-time tasks

This paper presents a new strategy for scheduling soft real-time tasks on multiple identical cores. The proposed approach is based on partitioned CPU reservations and it uses a reclaiming mechanism to reduce the number of missed deadlines. We introduce the possibility for a task to temporarily migrate to another, less charged, CPU when it has exhausted the reserved bandwidth on its allocated CPU. In addition, we propose a simple load balancing method to decrease the number of deadlines missed by the tasks. The proposed algorithm has been evaluated through simulations, showing its effectiveness (compared to other multi-core reclaiming approaches) and comparing the performance of different partitioning heuristics (Best Fit, Worst Fit and First Fit).

==> figs/load.txt <==
0.5	0	0.0057594962	0.0057594962
1	0.0024546	0.3401141227	0.356454
1.5	0.0378445	0.2214564	0.235398486
2	0.0529820283	0.2045883435	0.27546896
2.5	0.088456324	0.1624616833	0.2683361457
3	0.120649828	0.187594766	0.2664649468



==> figs/mig_job.txt <==
0.5	1.000580062	1.000580062	0.0028797481	0	0.0028797481
1	1.0111568416	1.0115488176	0.1700570614	0.0013251822	0.1748072555
1.5	1.0493938431	1.0470579576	0.1008098143	0.0108746694	0.117699243
2	1.1259635255	1.1217174012	0.1030679492	0.0282033811	0.1442179544
2.5	1.1899661094	1.1902118109	0.083366111	0.0557285148	0.1331130431
3	1.3472720814	1.3400148	0.093797383	0.0937157953	0.1332324734



==> figs/miss_job.txt <==
"u"	FF	WF	BF	GL_seq	GL_par
0.5	0	0	0	0	0
1	0.0010384464	0.0004914458	0.0003100067	0.0006363534	0.0006363534
1.5	0.0058963315	0.0031079715	0.0030512228	0.0031266296	0.0031266296
2	0.0176566959	0.0125440848	0.0125377497	0.0141792077	0.0140143369
2.5	0.0498048913	0.0389213322	0.0441578232	0.0870443522	0.0923647895
3	0.0852575286	0.0725421414	0.0802789966	0.1685710525	0.1685710525



==> figs/miss_job_aa.txt <==
0.5	0	0	0	0
1	0.0010384464	0.0002810789	0.0004914458	0.0006363534
1.5	0.0058963315	0.0061498683	0.0031079715	0.0031266296
2	0.0176083973	0.0209122537	0.0125440848	0.0302544646
2.5	0.049758999	0.0892645927	0.03554622	0.058794545
3	0.124608184	0.13254687	0.1223654	0.1243654


